Real-time $\ell^1$ -- $\ell^2$ deblurring using wavelet expansions of operators

Image deblurring is a fundamental problem in imaging, usually solved with com-putationally intensive optimization procedures. We show that the minimization can be significantly accelerated by leveraging the fact that images and blur operators are compressible in the same orthogonal wavelet basis. The proposed methodology consists of three ingredients: i) a sparse approximation of the blur operator in wavelet bases, ii) a diagonal preconditioner and iii) an implementation on massively parallel architectures. Combing the three ingredients leads to acceleration factors ranging from 30 to 250 on a typical workstation. For instance, a 1024 x 1024 image can be deblurred in 0.15 seconds, which corresponds to real-time.

==> images/xp_deconvolution/book_gs_parameters.txt <==
Size : 1024 
Decomp level: 6 
Wavelet: Symmlet 6 
Noise level: 0.005000 
Number of iteration: 500.000000 
Lambda: 0.000100 
 
pSNR degraded: 17.852425 
pSNR restored: 24.145455 
time: 79.020813 secondes 

 
 -------------------------- 
 


==> images/xp_deconvolution/confocal_parameters.txt <==
Size : 1024 
Decomp level: 6 
Wavelet: Symmlet 6 
Noise level: 0.005000 
Number of iteration: 500.000000 
Lambda: 0.000100 
 
pSNR degraded: 23.945178 
pSNR restored: 26.331497 
time: 77.880450 secondes 

 
 -------------------------- 
 

